Improved Estimation of Concentration Under $\ell_p$-Norm Distance Metrics Using Half Spaces

Concentration of measure has been argued to be the fundamental cause of adversarial vulnerability. Mahloujifar et al. presented an empirical way to measure the concentration of a data distribution using samples, and employed it to find lower bounds on intrinsic robustness for several benchmark datasets. However, it remains unclear whether these lower bounds are tight enough to provide a useful approximation for the intrinsic robustness of a dataset. To gain a deeper understanding of the concentration of measure phenomenon, we first extend the Gaussian Isoperimetric Inequality to non-spherical Gaussian measures and arbitrary $\ell_p$-norms ($p \geq 2$). We leverage these theoretical insights to design a method that uses half-spaces to estimate the concentration of any empirical dataset under $\ell_p$-norm distance metrics. Our proposed algorithm is more efficient than Mahloujifar et al.'s, and our experiments on synthetic datasets and image benchmarks demonstrate that it is able to find much tighter intrinsic robustness bounds. These tighter estimates provide further evidence that rules out intrinsic dataset concentration as a possible explanation for the adversarial vulnerability of state-of-the-art classifiers.

==> ICLR_Rebuttal/response.txt <==
[ Dave: I've put in some comments in [']s (and made minor edits directly). ]

Response to all reviewers:

We add an additional section called "Error Analysis" (Section 5 in the updated version of our paper), which provides a general error decomposition equality. This elaborates our evaluation criteria when comparing different empirical methods for measuring concentration, and helps better explain the advantages of using the set of half-spaces for empirically measuring concentration. 


Reviewer 1 Response:

We would like to first thank the reviewer for the feedback and insightful comments.

> What is the main advantage of half-spaces (compared to hyperrectangles or balls), which results in a more efficient algorithm?

There are two key advantages of using half spaces specifically to define the error region: 

1. Half spaces are simple and are easy to work with analytically, allowing us to prove Theorem 3.3 which demonstrates that for any Gaussian distribution, an analytically determinable half space must be the optimal solution to the problem. Though it is not strictly implied, this suggests that half spaces are likely to be close to optimal solutions in any distribution that is roughly Gaussian. Nothing we are aware of prohibits half spaces from also being good choices for highly non-Gaussian distributions, though in these cases the use of half spaces is only justified empirically. Our experimental results show that the use of half spaces is highly effective even on MNIST, which is non-Gaussian, significantly outperforming past approaches.

2. Also because of their simplicity, a near-optimal half space can be learned with less data than more complex regions like the union of hyperrectangles or the union of balls. This is the intuition behind why our new algorithm is so much more efficient than the approaches outlined by by Mahloujifar et al. (2019).

> Where does the improvement come from the generalization part (bounded VC-dimension of the extensions)? Or is it because using half-spaces, the problem can be nicely stated as an LP?

Compared with the union of hyperrectangles or balls, the improvement of using half-spaces comes from both of these two aspects. On the one hand, the VC-dimension of the set of half-spaces is lower, which implies a smaller finite sample estimation error (this is proved in Theorem 4.2 and summarized in Remark 4.3). This is the improvement that comes from the generalization part.

On the other hand, half-spaces are easier to optimize for the empirical concentration problem as in Equation (4.1). Like you mentioned, it can be nicely stated as a simpler optimization problem as in Equation (4.3), where one only needs to determine the weight parameter $\bw$ for a half-space (the intersection parameter $b$ can be easily selected based on $\alpha$). However, as for unions of hyperrectangles or balls, one needs to determine both the center location and the size for each hyperrectangle or ball, which is much more difficult from an optimization perspective. This simplicity of using half-spaces contributes to a tighter estimate for the corresponding empirical concentration function.



Reviewer 2 Response:
No negative feedback to respond to.

[ Agreed, I don't think we need to post any comment on this one. ]



Reviewer 3 Response:

We thank the reviewer for the feedback and thoughtful comments.

> ... the sample complexity bound given in Theorem 4.2, where authors claim a substantial improvement has happened. However, this part need more explanation: How large parameter T needs to be in (Mahloujifar et al., 2019) to guarantee the same error bound as this work? If T is O(1) w.r.t. dimension n, then I cannot see any considerable improvement (at least order-wise).

For the method proposed in Mahloujifar et. al. (2019b), the parameter $T$ captures the complexity of the selected collection of subset $\mathcal{G}$ as in Equation (4.1). Compared with Mahloujifar et. al. (2019b)'s, the asymptotic sample complexity improvement of our method is $O(T\log(T))$. This improvement, according to the generalization of concentration theorem, comes from the lower VC-dimension of the set of half spaces. When $T$ is chosen as a specific constant, we admit that this is not an order-wise improvement in theory. However, such improvement can still be large from an empirical perspective, especially when comparing methods given the same empirical dataset (the input dimension $n$ is fixed). In fact, the (optimal) value of $T$ can be rather large for certain experimental settings. For instance, Mahloujifar et. al. (2019b) sets $T=40$ as the optimal choice for the CIFAR-10 experiments under $\ell_\infty$ perturbations with $\epsilon=8/255$.

Moreover, it is important to note that beyond the generalization aspect, the choice of $T$ (or more broadly, the choice of $\mathcal{G}$) also takes into account the optimization error and the modeling error with respect to the empirical estimation of concentration (see a detailed discussion of this in the new 'Error Analysis' Section). For each experimental setting, $T$ needs to be tuned based on the overall approximation error. Compared with the collection of union of $T$ hyperrectangles or balls (with optimally-tuned $T$), the collection of half-spaces is much simpler (with fewer hyperparameters to optimize for), which leads to a tighter estimate of the empirical concentration function than Mahloujifar et. al. (2019b)'s. Although we cannot prove theoretical guarantees for our proposed algorithm, its improved performance in terms of the overall approximation error is empirically observed for various datasets and settings as in Figure 1.

> On the tightness issue, results are more novel and promising (in particular, Lemma 3.2). Again, the lack of theoretical guarantee for the achievability of Eq. (3.1) for the majority of cases has hampered the significance of the results in this part.

[Jack and Xiao: We think there is no need to respond to this comment.]


Reviewer 4 Response:

We thank the reviewer for the feedback and constructive comments.

> Minor Concerns
> I would expect that Theorem 3.3 to be already known in the literature, since Lemma 3.2 and Gaussian stability could probably derive such a result. At least, I believe that there might be tools that could make the proof of Theorem 3.3 shorter ( I had a quick look at it).

When we started working in this direction, we expected this as well, since the GII is widely used, and it seems like it should have been previously generalized. However, we were unable to find such a generalization of the Gaussian Isoperimetric Inequality in any previous papers.

> Theorem 4.2: Why is this theorem stronger than the Mahloujifar et al. 2019? Both require $O(nlog(n))/\delta^2$ samples but in footnote 3 you mention a parameter T. Is T a constant?

Please refer to our response to Reviewer 3 for a detailed discussion regarding the choice of parameter $T$.

> Please make the argument stronger in the text on why "concentration of measure is not the main reason for the adversarial vulnerability of classifiers". Is this a definite conclusion?

We agree on the importance of rewording this to make our point clear. By saying "concentration of measure is not the main reason for the adversarial vulnerability of classifiers", we reach a conclusion contrasting the notion that some have argued (referenced earlier in the abstract) that concentration of measure in datasets is the fundamental cause of adversarial robustness. By using our novel techniques to show that these benchmark datasets are not concentrated, we rule out dataset intrinsic concentration (and equivalently, dataset intrinsic robustness) as a possible explanation for why no adversarially robust classifiers have been developed on these benchmark datasets. 

> Minor comments
> Abstract: Please rephrase the last sentence. "is not the main reason" could be rephrased.

Please see our updated paper, which includes this modification.

> Sentence before "Contribution" : fix "to date to find"

> Why 8/255 in contribution? It looks like a magic number here.

This is a common choice of attack strength for this setting, and the one we choose to highlight in contributions, but the results are similar across all of the settings in our experiments. 

> Notation: introduce square root of a matrix here.
> Notation:  mention that $\Delta$ is a metric.
[Xiao: The square root of a matrix and $\Delta$ are defined under the notation section in the introduction]

> Lemma 2.3 looks like a direct consequence of Defn. 2.1. Do you really need it?

We agree with the reviewer that Lemma 2.3 can be derived based on the definition of adversarial risk, but we still need Lemma 2.3 to connect the concentration of measure with the intrinsic robustness for a given robust classification problem. This explicitly characterizes our motivation for studying the concentration of measure problem.


> Theorem 4.2: is it true for p >= 1 or p >= 2?

Theorem 4.2 holds for any $p \geq 1$, since the $\epsilon$-expansion of the set of half-spaces with respect to any $\ell_p$-norm ($p\geq 1$) has VC-dimension $n+1$.
That said, we acknowledge that the difference in the setting of $p$ between Theorem 3.3 and Theorem 4.2 may be a source of confusion for the reader. 


For other comments regarding the presentation of our paper, we revised them accordingly based on your suggestions and highlighted the revision in blue in the updated version.


















Xiao: I think there are two key questions raised by the reviewers that need our further clarifications. I paraphrased these questions and drafted a preliminary version of response below:

Q1. [From Reviewer 1] Compared with Mahloujifar et. al. (2019)'s method, where does the improved efficiency of our method come from?

Q2. [From Reviewers 3 & 4] The sample complexity of our methods (proved in Theorem 4.2) looks similar to Mahloujifar et. al. (2019)'s. How large is the parameter T for the previous method?
   

These two questions are actually related to each other. We first provide a clarification for Q2. 
For the method proposed in Mahloujifar et. al. (2019b), the parameter $T$ captures the complexity of the selected collection of subset $\cG$ as in Equation (4.1). 
We admit that when $T$ is chosen as a fixed constant for the previous method, the sample complexity improvement of our method is exactly $Tlog(T)$, which is not an order-wise improvement. 
However, we want to emphasize that the choice of $T$ not only affects the finite sample estimation error, but should also account for the optimization error and the modeling error. 
To be more specific, let $\hat\cE$ be the subset produced by the estimation algorithm for concentration, then we have the following error decomposition: 
\begin{align*}
h_{\mu}(\alpha,\epsilon) - \hat\mu_m(\hat{\mathcal{E}_\epsilon}) = \underbrace{h_{\mu}(\alpha,\epsilon) - h_{\mu}(\alpha,\epsilon, \mathcal{G}(T))}_{\text{modeling error}} &+ \underbrace{h_{\mu}(\alpha,\epsilon, \mathcal{G}(T)) - h_{\hat\mu_m}(\alpha,\epsilon, \mathcal{G}(T))}_{\text{estimation error}} \\ &\qquad+ \underbrace{h_{\hat\mu_m}(\alpha,\epsilon, \mathcal{G}(T)) - \hat\mu_m(\hat{\mathcal{E}_\epsilon})}_{\text{optimization error}}
\end{align*}
[I put this formulation under Remark 4.3]
The parameter $T$ needs to be carefully selected to balance these error terms such that the overall approximation error $h_{\mu}(\alpha,\epsilon) - \hat\mu_m(\hat{\mathcal{E}_\epsilon})$ is small. For all the empirical datasets considered in our experiments, we observe that our method achieves the same approximation error as Mahloujifar et. al. (2019b)'s using much less data samples (this is reflected in Figure 1). 

Now we can answer Q1 based on the error decomposition. The improvement of our method over the prior method comes from multiple aspects: on one hand, the estimation error is guaranteed to be smaller as discussed in Lemma 4.3; on the other hand, the empirical concentration problem based on half spaces is easier to optimize than union of $T$ hyperrectangles or balls (determining the optimal halfspace only needs to find its weight parameter $\bw$, whereas one needs to optimize for $T$ centers and sizes for the latter one). These two improvements far outweight the effect of the modelling error, which are supported by our empirical results (see Figure 1).


Reviewer 3:

Otherwise, the main thing the reviewer would like is if we are able to make some kind of a theoretical guarantee that the half space will be a near-optimal error region in cases which are not precisely Gaussian. The only idea I have here would be maybe proving some relationship between some rigorous measure of how close a distribution is to being Gaussian and how close we can guarantee that some half space will be to the optimal solution. I don't really have ideas for how to do this, but if you think that sounds like something worth pursuing I can think about it harder.
I also don't really understand what the reviewer is saying in the "On the tightness aspect" section. I can't tell if he properly understands our extension of the GII.

[ I'm not sure I understand this either - doesn't the proof for Theorem 3.3 provide a theoretical guarantee that 3.1 holds under the conditions in the theorem?  Maybe Xiao can help? One of the good things about ICLR process is that its okay if we submit a comment along the lines of we don't really understand what the comment means (but with a bit more to explain what we think the reviewer is asking about) and ask for a clarification. ]

[ Dave: not sure we need a response for this now - I would submit the other ones, and leave this for later (if at all). ]



Reviewer 4:

[ -Proposed response by Jack - this is good, but would be stronger if we could say something like, "we searched both the ML and ??? literature, and were " (and even better if we could find any mention of it not being a known result, but I don't think we did) ]

[Jack: We basically asked the question on math stack exchange, and searched for it in Google, but didn't find anything. I can't recall the particular papers I checked.]



[Xiao: The parameter $T$ is set as constant in previous method. For example, Mahloujifar et. al. (2019b) set $T=40$ as the optimal choice for the CIFAR-10 experiments under $\ell_\infty$ perturbations with $\epsilon=8/255$. If getting rid of the asymptotic notation, one can derive the explicit improvement in sample complexity as Tlog(T), which comes from the reduced VC-dimension of the set of half-spaces compared with the collection of subsets chosen in Mahloujifar et al. (2019b).]


> I would suggest to move your algorithm from the appendix to the main text.
[Do we have room for this? -Jack]

[ yes, I think we can make this a definite conclusion, and should expand on this a bit. ]


All we need is the VC-Dimension of halfspaces and its \epsilon-expansion w.r.t. to the chosen lp-norm.

However, there might be a confusion for readers with the setting stated in Theorem 3.3, which is p >= 2 (this is because we need start with the original Gaussian Isoperimetric Inequality (p=2) for the proof).]


[ should have a specific answer for this ]

[ I think the little fixes we can actually make now, and upload a new PDF. I don't think we need to upload a new PDF just for these changes, but can if we want to do others also. ]

[ okay, I think you've answered some of the questions, but integrated into the specific comment, we can quote in our response ]

> Footnote 3: Is T a constant or not? Please be specific. It is important since it compares with Theorem 4.2.
